Forensic License Plate Recognition with Compression-Informed Transformers

Forensic license plate recognition (FLPR) remains an open challenge in legal contexts such as criminal investigations, where unreadable license plates (LPs) need to be deciphered from highly compressed and/or low resolution footage, e.g., from surveillance cameras. In this work, we propose a side-informed Transformer architecture that embeds knowledge on the input compression level to improve recognition under strong compression. We show the effectiveness of Transformers for license plate recognition (LPR) on a low-quality real-world dataset. We also provide a synthetic dataset that includes strongly degraded, illegible LP images and analyze the impact of knowledge embedding on it. The network outperforms existing FLPR methods and standard state-of-the art image recognition models while requiring less parameters. For the severest degraded images, we can improve recognition by up to 8.9 percent points.

==> images/styles.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{layer}=[fill={rgb,255: red,174; green,199; blue,232}, draw=black, shape=rectangle, minimum width=0.25cm, minimum height=2cm]
\tikzstyle{decoder}=[fill={rgb,255: red,255; green,187; blue,120}, draw=black, shape=rectangle, minimum width=0.25cm, minimum height=2cm]
\tikzstyle{linear}=[fill={rgb,255: red,152; green,223; blue,138}, draw=black, shape=rectangle, minimum width=0.25cm, minimum height=2cm]
\tikzstyle{add}=[fill=none, draw=black, shape=circle]
\tikzstyle{emb}=[fill={rgb,255: red,197; green,176; blue,213}, draw=black, shape=rectangle, minimum width=0.25cm, minimum height=0.5cm]
\tikzstyle{onehot}=[fill=white, draw=black, shape=rectangle, minimum width=0.25cm, minimum height=1cm]
\tikzstyle{posenc}=[fill={rgb,255: red,255; green,152; blue,150}, draw=black, shape=rectangle, minimum width=0.25cm, minimum height=1cm]
\tikzstyle{borderless}=[fill=white, draw=white, shape=circle]
\tikzstyle{op}=[fill={rgb,255: red,224; green,224; blue,224}, draw=black, shape=circle, tikzit fill=red, minimum size=0.5cm, scale=0.7]

% Edge styles
\tikzstyle{arrow}=[draw=black, ->, line width=0.1mm]
\tikzstyle{new edge style 0}=[{|-|}]

